Spatial Semantic Scan: Jointly Detecting Subtle Events and their Spatial Footprint

Many methods have been proposed for detecting emerging events in text streams using topic modeling. However, these methods have shortcomings that make them unsuitable for rapid detection of locally emerging events on massive text streams. We describe Spatially Compact Semantic Scan (SCSS) that has been developed specifically to overcome the shortcomings of current methods in detecting new spatially compact events in text streams. SCSS employs alternating optimization between using semantic scan to estimate contrastive foreground topics in documents, and discovering spatial neighborhoods with high occurrence of documents containing the foreground topics. We evaluate our method on Emergency Department chief complaints dataset (ED dataset) to verify the effectiveness of our method in detecting real-world disease outbreaks from free-text ED chief complaint data.

==> committee_feedback.txt <==
William:- LDA papers often include some sort of qualitative analysis as well - what sort of novel-event topics do you get?

Daniel:- Presentation intuitive and practiced

Daniel:- Presentation: Enunciate and explain problem being solved and contributions being made in the report and presentation

Daniel:- Present the method in full with intuition and explain how it solves the problem being presented

Daniel:- Present once to lab and once to non-lab people at Heinz


========
Done
========

Alex:- Semantic scan: You should compare to semantic scan.  Here as well it would be instructive to identify cases where SCSS outperforms SS and perhaps vice-versa.

William:- related work: discussion of connection to Labeled LDA.  I think this is a special case where you associate a small set of labels with the BG documents, and a superset of these with the FG documents.

Daniel:- Technical correction of going over all neighborhood sizes upto K

William:- writeup: give some intuition for the algorithm in sec 4.1 before you give the model, and also give a road plan, where you say which direction you're going.

Daniel:- Comparison with baselines: naive bayes, online lda, topics over time, dynamic topic models, semantic scan

Daniel:- Focus on real-world datasets in the presentation, no simulation results to be presented

Daniel:- Results with greater than 1 new topic to be presented

Alex:- Comparisons to existing methods:  In your presentation you mentioned three existing methods for emerging topic detection.  Each of these has some kind of smoothness built in, and you claimed that this would result in the methods not performing well.  For publication purposes, it would be good to see empirical comparisons between these methods and your proposed SCSS method.  Are there interesting cases where the other methods outperform SCSS?  Are there cases where SCSS outperforms the other methods?

Alex:- Classification baseline (Will's comment): The suggestion here was to take naive bayes to try to classify background vs foreground and look at the terms that have high weight.  You could take this further by trying out several other classifiers to see what happens.  If someone asked me to identify terms that are new in a foreground corpus, one of the first things I'd try doing is to fit a bag-of-words based classifier.  In cases where you have a sharp transition (e.g., a new disease called eboplague emerges), the classifier approach would perfectly identify 'eboplague' as being a newly emerged term.

Alex:- Multiple emerging topics: What happens if there are multiple emerging topics?  Are there tuning parameters that you would try to set differently in order to capture more topics?  How would you tune these given real data?

Alex:- Multiple clusters (elaborating on what I asked at the talk): You're imposing a (soft) spatial compactness constraint.  How does this constraint behave when you have two spatial clusters where a topic is emerging.  E.g., a topic is emerging both in LA and in Boston... what does your method do?  Does it just pick out the area where the emergence is the strongest, or does it say that {LA, Boston} is reasonable 'spatially compact' geographic set?  If your spatial constraint results in picking up only one of the cities, this seems like a case where a spatially unconstrained method could outperform SCSS.

Alex:- Presenting results (improving plots):
- When you show the side-by-side topic heatmaps, the words don't appear in the same order in the two panels.  This makes the plots really hard to compare.  The words should be sorted to have the same order between the two plots.  Once they're sorted, it may be further instructive to display a difference heatmap (e.g., showing ratio of probabilities of words within topics) instead of just showing the two heatmaps side-by-side.
- The y-axis in your plots goes to 1.1 for metrics that can't exceed 1.  This makes your performance look worse than it really is.  The range on the y-axis should really be [0,1].
- When showing precision-recall curves, it is customary for precision to be on the y-axis and recall on the x-axis.  You have this flipped in your plots, but there's a good reason for the convention.  Precision can be non-monotonic in recall, so if you plot precision on the x-axis you wind up showing plots that aren't actually functions.

William:- experiments: the P/R curves are crazy good for an unsupervised method.  I'm wondering if part of the issue is the semi-synthetic data - you're giving a big clue by generating spatial regions that are so clean.  Is all the data semi-synthetic? if so, is there any way of getting a natural test set?  maybe focused around some hashtag for a real event?  can you detect restaurant openings or something like that in the yelp data? could you find some documents tagged with geolocated entities, and then see if a new cluster of entties can be detected by holding out documents with some set of nearby geo-entities?

